Magnetic field evolution in cosmic filaments with LOFAR data

Measuring the magnetic field in cosmic filaments reveals how the Universe is magnetised and the process that magnetised it. Using the Rotation Measures (RM) at 144-MHz from the LoTSS DR2 data, we analyse the rms of the RM extragalactic component as a function of redshift to investigate the evolution with redshift of the magnetic field in filaments. From previous results, we find that the extragalactic term of the RM rms at 144-MHz is dominated by the contribution from filaments (more than 90 percent). Including an error term to account for the minor contribution local to the sources, we fit the data with a model of the physical filament magnetic field, evolving as $B_f = B_{f,0}\,(1+z)^\alpha$ and with a density drawn from cosmological simulations of five magnetogenesis scenarios. We find that the best-fit slope is in the range $\alpha = [-0.2, 0.1]$ with uncertainty of $\sigma_\alpha = 0.4$--0.5, which is consistent with no evolution. The comoving field decreases with redshift with a slope of $\gamma = \alpha - 2 = [-2.2, -1.9]$. The mean field strength at $z=0$ is in the range $B_{f,0}=39$--84~nG. For a typical filament gas overdensity of $\delta_g=10$ the filament field strength at $z=0$ is in the range $B_{f,0}^{10}=8$--26~nG. A primordial stochastic magnetic field model with initial comoving field of $B_{\rm Mpc} = 0.04$--0.11~nG is favoured. The primordial uniform field model is rejected.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
